Herwig 7.3 Release Note

A new release of the Monte Carlo event generator Herwig (version 7.3) has been launched. This iteration encompasses several enhancements over its predecessor, version 7.2. Noteworthy upgrades include: the implementation of a process-independent electroweak angular-ordered parton shower integrated with QCD and QED radiation; a new recoil scheme for initial-state radiation improving the behaviour of the angular-ordered parton shower; the incorporation of the heavy quark effective theory to refine the hadronization and decay of excited heavy mesons and heavy baryons; a dynamic strategy to regulate the kinematic threshold of cluster splittings within the cluster hadronization model; several improvements to the structure of the cluster hadronization model allowing for refined models; the possibility to extract event-by-event hadronization corrections in a well-defined way; the possibility of using the string model, with a dedicated tune. Additionally, a new tuning of the parton shower and hadronization parameters has been executed. This article discusses the novel features introduced in version 7.3.0.

==> plots/ATLAS_2015_I1408516_d27-x01-y04.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XTwosidedTicks=1
YTwosidedTicks=1
LegendYPos=0.3
LegendXPos=0.05
LogX=1
YLabel=$1/\sigma$ $\text{d}\sigma/\text{d} p_\text{T}^{\ell\ell}$
XLabel=$p_\text{T}^{\ell\ell}$ [GeV]
Title=$Z\rightarrow \mu\mu$, dressed level, $66\,\text{GeV}\leq m_{\ell\ell} < 116\,\text{GeV}$, $|y_{\ell\ell}| < 2.4$
XMin=0.9
DrawOnly=/ATLAS_2015_I1408516/d27-x01-y04 //Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/dot-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04 //Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/pT-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04
LegendOnly=/ATLAS_2015_I1408516/d27-x01-y04 //Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/dot-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04 //Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/pT-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04
RatioPlot=1
RatioPlotReference=/ATLAS_2015_I1408516/d27-x01-y04
#RatioPlotYMin=0.75
#RatioPlotYMax=1.25
RatioPlotYLabel=ATLAS/\texttt{Herwig}
# END PLOT

# BEGIN HISTO1D /ATLAS_2015_I1408516/d27-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2015_I1408516/d27-x01-y04
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.626000e-02	2.435252e-04	2.435252e-04
2.000000e+00	4.000000e+00	5.428000e-02	1.800264e-04	1.800264e-04
4.000000e+00	6.000000e+00	5.525000e-02	2.344059e-04	2.344059e-04
6.000000e+00	8.000000e+00	4.851000e-02	1.455300e-04	1.455300e-04
8.000000e+00	1.000000e+01	4.085000e-02	1.225500e-04	1.225500e-04
1.000000e+01	1.200000e+01	3.420000e-02	1.026000e-04	1.026000e-04
1.200000e+01	1.400000e+01	2.878000e-02	8.634000e-05	8.634000e-05
1.400000e+01	1.600000e+01	2.443000e-02	7.329000e-05	7.329000e-05
1.600000e+01	1.800000e+01	2.077000e-02	6.231000e-05	6.231000e-05
1.800000e+01	2.000000e+01	1.781000e-02	6.663892e-05	6.663892e-05
2.000000e+01	2.250000e+01	1.503000e-02	6.551425e-05	6.551425e-05
2.250000e+01	2.500000e+01	1.266000e-02	4.736938e-05	4.736938e-05
2.500000e+01	2.750000e+01	1.068000e-02	4.655304e-05	4.655304e-05
2.750000e+01	3.000000e+01	9.064000e-03	3.950906e-05	3.950906e-05
3.000000e+01	3.300000e+01	7.709000e-03	3.360275e-05	3.360275e-05
3.300000e+01	3.600000e+01	6.541000e-03	3.068001e-05	3.068001e-05
3.600000e+01	3.900000e+01	5.487000e-03	2.954840e-05	2.954840e-05
3.900000e+01	4.200000e+01	4.728000e-03	2.546106e-05	2.546106e-05
4.200000e+01	4.500000e+01	4.086000e-03	2.200378e-05	2.200378e-05
4.500000e+01	4.800000e+01	3.541000e-03	2.375375e-05	2.375375e-05
4.800000e+01	5.100000e+01	3.027000e-03	2.030573e-05	2.030573e-05
5.100000e+01	5.400000e+01	2.660000e-03	1.954693e-05	1.954693e-05
5.400000e+01	5.700000e+01	2.322000e-03	1.737626e-05	1.737626e-05
5.700000e+01	6.100000e+01	2.036000e-03	1.439669e-05	1.439669e-05
6.100000e+01	6.500000e+01	1.683000e-03	1.259442e-05	1.259442e-05
6.500000e+01	7.000000e+01	1.417000e-03	1.060386e-05	1.060386e-05
7.000000e+01	7.500000e+01	1.144000e-03	1.042234e-05	1.042234e-05
7.500000e+01	8.000000e+01	9.545000e-04	9.254221e-06	9.254221e-06
8.000000e+01	8.500000e+01	7.721000e-04	8.769370e-06	8.769370e-06
8.500000e+01	9.500000e+01	5.771000e-04	4.652729e-06	4.652729e-06
9.500000e+01	1.050000e+02	4.044000e-04	3.571564e-06	3.571564e-06
1.050000e+02	1.250000e+02	2.562000e-04	1.917225e-06	1.917225e-06
1.250000e+02	1.500000e+02	1.337000e-04	1.110596e-06	1.110596e-06
1.500000e+02	1.750000e+02	7.115000e-05	8.448594e-07	8.448594e-07
1.750000e+02	2.000000e+02	3.744000e-05	6.883260e-07	6.883260e-07
2.000000e+02	2.500000e+02	1.762000e-05	3.031459e-07	3.031459e-07
2.500000e+02	3.000000e+02	6.756000e-06	2.018903e-07	2.018903e-07
3.000000e+02	3.500000e+02	2.735000e-06	1.528911e-07	1.528911e-07
3.500000e+02	4.000000e+02	1.228000e-06	1.072024e-07	1.072024e-07
4.000000e+02	4.700000e+02	5.711000e-07	5.721556e-08	5.721556e-08
4.700000e+02	5.500000e+02	2.118000e-07	3.659546e-08	3.659546e-08
5.500000e+02	6.500000e+02	8.540000e-08	2.230821e-08	2.230821e-08
6.500000e+02	9.000000e+02	7.000000e-09	3.739219e-09	3.739219e-09
# END HISTO1D


# BEGIN HISTO1D //Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/dot-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/dot-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04
ScaledBy=1.60691978224308638e-07
Title=Angular-ordered shower, dot-product scheme
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.648365e-02	4.612868e-05	4.612868e-05
2.000000e+00	4.000000e+00	5.342365e-02	6.551624e-05	6.551624e-05
4.000000e+00	6.000000e+00	5.480265e-02	6.635641e-05	6.635641e-05
6.000000e+00	8.000000e+00	4.882730e-02	6.263448e-05	6.263448e-05
8.000000e+00	1.000000e+01	4.144825e-02	5.770789e-05	5.770789e-05
1.000000e+01	1.200000e+01	3.478611e-02	5.286705e-05	5.286705e-05
1.200000e+01	1.400000e+01	2.925920e-02	4.848566e-05	4.848566e-05
1.400000e+01	1.600000e+01	2.454256e-02	4.440604e-05	4.440604e-05
1.600000e+01	1.800000e+01	2.085750e-02	4.093673e-05	4.093673e-05
1.800000e+01	2.000000e+01	1.783762e-02	3.785737e-05	3.785737e-05
2.000000e+01	2.250000e+01	1.493703e-02	3.098555e-05	3.098555e-05
2.250000e+01	2.500000e+01	1.253815e-02	2.838859e-05	2.838859e-05
2.500000e+01	2.750000e+01	1.057951e-02	2.607713e-05	2.607713e-05
2.750000e+01	3.000000e+01	9.001900e-03	2.405438e-05	2.405438e-05
3.000000e+01	3.300000e+01	7.634583e-03	2.022223e-05	2.022223e-05
3.300000e+01	3.600000e+01	6.456980e-03	1.859735e-05	1.859735e-05
3.600000e+01	3.900000e+01	5.497057e-03	1.715938e-05	1.715938e-05
3.900000e+01	4.200000e+01	4.726220e-03	1.591085e-05	1.591085e-05
4.200000e+01	4.500000e+01	4.088860e-03	1.479918e-05	1.479918e-05
4.500000e+01	4.800000e+01	3.553273e-03	1.379593e-05	1.379593e-05
4.800000e+01	5.100000e+01	3.096749e-03	1.287922e-05	1.287922e-05
5.100000e+01	5.400000e+01	2.732031e-03	1.209705e-05	1.209705e-05
5.400000e+01	5.700000e+01	2.396721e-03	1.133040e-05	1.133040e-05
5.700000e+01	6.100000e+01	2.063727e-03	9.105277e-06	9.105277e-06
6.100000e+01	6.500000e+01	1.728885e-03	8.333937e-06	8.333937e-06
6.500000e+01	7.000000e+01	1.441953e-03	6.807502e-06	6.807502e-06
7.000000e+01	7.500000e+01	1.158171e-03	6.100965e-06	6.100965e-06
7.500000e+01	8.000000e+01	9.336204e-04	5.477687e-06	5.477687e-06
8.000000e+01	8.500000e+01	7.460608e-04	4.896652e-06	4.896652e-06
8.500000e+01	9.500000e+01	5.414998e-04	2.949825e-06	2.949825e-06
9.500000e+01	1.050000e+02	3.734000e-04	2.449538e-06	2.449538e-06
1.050000e+02	1.250000e+02	2.311956e-04	1.362925e-06	1.362925e-06
1.250000e+02	1.500000e+02	1.221645e-04	8.861343e-07	8.861343e-07
1.500000e+02	1.750000e+02	6.370472e-05	6.399012e-07	6.399012e-07
1.750000e+02	2.000000e+02	3.511441e-05	4.750833e-07	4.750833e-07
2.000000e+02	2.500000e+02	1.632309e-05	2.290410e-07	2.290410e-07
2.500000e+02	3.000000e+02	6.427680e-06	1.437273e-07	1.437273e-07
3.000000e+02	3.500000e+02	2.760688e-06	9.419346e-08	9.419346e-08
3.500000e+02	4.000000e+02	1.218045e-06	6.256678e-08	6.256678e-08
4.000000e+02	4.700000e+02	5.463527e-07	3.541479e-08	3.541479e-08
4.700000e+02	5.500000e+02	2.470639e-07	2.227700e-08	2.227700e-08
5.500000e+02	6.500000e+02	8.195291e-08	1.147570e-08	1.147570e-08
6.500000e+02	9.000000e+02	1.799750e-08	3.401208e-09	3.401208e-09
# END HISTO1D


# BEGIN HISTO1D //Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/pT-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//Users/sferrario/work/herwig/herwig-salam/ISR-runs/Z-8TeV/pT-LO.yoda/ATLAS_2015_I1408516:/d27-x01-y04
ScaledBy=1.60851871511525048e-07
Title=Angular-ordered shower, $p_T$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.657345e-02	4.622980e-05	4.622980e-05
2.000000e+00	4.000000e+00	5.363975e-02	6.568126e-05	6.568126e-05
4.000000e+00	6.000000e+00	5.530005e-02	6.669003e-05	6.669003e-05
6.000000e+00	8.000000e+00	4.913172e-02	6.286068e-05	6.286068e-05
8.000000e+00	1.000000e+01	4.161359e-02	5.785164e-05	5.785164e-05
1.000000e+01	1.200000e+01	3.488692e-02	5.296992e-05	5.296992e-05
1.200000e+01	1.400000e+01	2.930801e-02	4.855023e-05	4.855023e-05
1.400000e+01	1.600000e+01	2.466245e-02	4.453651e-05	4.453651e-05
1.600000e+01	1.800000e+01	2.093793e-02	4.103599e-05	4.103599e-05
1.800000e+01	2.000000e+01	1.775820e-02	3.779180e-05	3.779180e-05
2.000000e+01	2.250000e+01	1.510998e-02	3.117991e-05	3.117991e-05
2.250000e+01	2.500000e+01	1.253930e-02	2.840402e-05	2.840402e-05
2.500000e+01	2.750000e+01	1.056617e-02	2.607365e-05	2.607365e-05
2.750000e+01	3.000000e+01	8.999596e-03	2.406327e-05	2.406327e-05
3.000000e+01	3.300000e+01	7.588883e-03	2.017165e-05	2.017165e-05
3.300000e+01	3.600000e+01	6.389357e-03	1.850892e-05	1.850892e-05
3.600000e+01	3.900000e+01	5.401513e-03	1.701806e-05	1.701806e-05
3.900000e+01	4.200000e+01	4.626153e-03	1.574934e-05	1.574934e-05
4.200000e+01	4.500000e+01	4.007033e-03	1.465764e-05	1.465764e-05
4.500000e+01	4.800000e+01	3.478477e-03	1.365674e-05	1.365674e-05
4.800000e+01	5.100000e+01	3.045784e-03	1.277915e-05	1.277915e-05
5.100000e+01	5.400000e+01	2.632716e-03	1.188104e-05	1.188104e-05
5.400000e+01	5.700000e+01	2.317875e-03	1.114801e-05	1.114801e-05
5.700000e+01	6.100000e+01	1.979765e-03	8.922570e-06	8.922570e-06
6.100000e+01	6.500000e+01	1.673222e-03	8.202755e-06	8.202755e-06
6.500000e+01	7.000000e+01	1.384066e-03	6.672775e-06	6.672775e-06
7.000000e+01	7.500000e+01	1.109556e-03	5.974516e-06	5.974516e-06
7.500000e+01	8.000000e+01	8.866156e-04	5.340670e-06	5.340670e-06
8.000000e+01	8.500000e+01	7.283694e-04	4.840652e-06	4.840652e-06
8.500000e+01	9.500000e+01	5.300391e-04	2.919893e-06	2.919893e-06
9.500000e+01	1.050000e+02	3.712139e-04	2.443572e-06	2.443572e-06
1.050000e+02	1.250000e+02	2.305811e-04	1.361789e-06	1.361789e-06
1.250000e+02	1.500000e+02	1.246859e-04	8.956778e-07	8.956778e-07
1.500000e+02	1.750000e+02	6.499060e-05	6.466486e-07	6.466486e-07
1.750000e+02	2.000000e+02	3.684794e-05	4.869111e-07	4.869111e-07
2.000000e+02	2.500000e+02	1.694414e-05	2.334736e-07	2.334736e-07
2.500000e+02	3.000000e+02	6.450160e-06	1.440500e-07	1.440500e-07
3.000000e+02	3.500000e+02	2.663706e-06	9.257021e-08	9.257021e-08
3.500000e+02	4.000000e+02	1.174219e-06	6.146142e-08	6.146142e-08
4.000000e+02	4.700000e+02	5.744710e-07	3.633273e-08	3.633273e-08
4.700000e+02	5.500000e+02	2.332352e-07	2.165535e-08	2.165535e-08
5.500000e+02	6.500000e+02	9.007705e-08	1.203705e-08	1.203705e-08
6.500000e+02	9.000000e+02	1.093793e-08	2.652837e-09	2.652837e-09
# END HISTO1D



==> plots/BELLE_2008_I762013_d03-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
XLabel=$\cos\gamma$
RatioPlotReference=/BELLE_2008_I762013/d03-x01-y01
YLabel=$1/N\text{d}N/\text{d}\cos\gamma$
DrawOnly=/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01 //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
RatioPlot=1
Title=Helicity angle for $D_{s1}(2536)^+\to D^{*+}(\to D^0\pi^+) K^0$
Legend=1
LogY=0
YMin=-0.05
YMax=0.75
LegendXPos=0.1
LegendYPos=0.4
# END PLOT

# BEGIN HISTO1D /BELLE_2008_I762013/d03-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/BELLE_2008_I762013/d03-x01-y01
PolyMarker=*
Title=BELLE
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.120659e-01	2.364881e-02	2.364881e-02
-9.000000e-01	-8.000000e-01	3.173168e-01	2.822634e-02	2.822634e-02
-8.000000e-01	-7.000000e-01	3.945957e-01	3.051553e-02	3.051553e-02
-7.000000e-01	-6.000000e-01	4.454295e-01	3.102354e-02	3.102354e-02
-6.000000e-01	-5.000000e-01	4.820218e-01	3.280358e-02	3.280358e-02
-5.000000e-01	-4.000000e-01	5.674380e-01	3.560079e-02	3.560079e-02
-4.000000e-01	-3.000000e-01	5.368974e-01	3.458334e-02	3.458334e-02
-3.000000e-01	-2.000000e-01	5.958679e-01	3.509164e-02	3.509164e-02
-2.000000e-01	-1.000000e-01	6.136426e-01	3.636366e-02	3.636366e-02
-1.000000e-01	0.000000e+00	6.553213e-01	3.788970e-02	3.788970e-02
0.000000e+00	1.000000e-01	6.303746e-01	3.610966e-02	3.610966e-02
1.000000e-01	2.000000e-01	6.679846e-01	3.839771e-02	3.839771e-02
2.000000e-01	3.000000e-01	6.425304e-01	3.763512e-02	3.763512e-02
3.000000e-01	4.000000e-01	6.582708e-01	3.839799e-02	3.839799e-02
4.000000e-01	5.000000e-01	5.590715e-01	3.483820e-02	3.483820e-02
5.000000e-01	6.000000e-01	5.280234e-01	3.407504e-02	3.407504e-02
6.000000e-01	7.000000e-01	5.081631e-01	3.458391e-02	3.458391e-02
7.000000e-01	8.000000e-01	4.186274e-01	3.102297e-02	3.102297e-02
8.000000e-01	9.000000e-01	2.868788e-01	2.695488e-02	2.695488e-02
9.000000e-01	1.000000e+00	2.604057e-01	2.746347e-02	2.746347e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/EE-10.6.yoda/BELLE_2008_I762013/d03-x01-y01
ScaledBy=3.89863547758284617e-05
Title=Herwig-7.3.0$\oplus$SpinHadronizer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	4.896686e-01	1.381680e-02	1.381680e-02
-9.000000e-01	-8.000000e-01	4.947368e-01	1.388812e-02	1.388812e-02
-8.000000e-01	-7.000000e-01	4.873294e-01	1.378376e-02	1.378376e-02
-7.000000e-01	-6.000000e-01	5.009747e-01	1.397540e-02	1.397540e-02
-6.000000e-01	-5.000000e-01	5.005848e-01	1.396996e-02	1.396996e-02
-5.000000e-01	-4.000000e-01	4.966862e-01	1.391545e-02	1.391545e-02
-4.000000e-01	-3.000000e-01	4.966862e-01	1.391545e-02	1.391545e-02
-3.000000e-01	-2.000000e-01	5.181287e-01	1.421265e-02	1.421265e-02
-2.000000e-01	-1.000000e-01	4.888889e-01	1.380580e-02	1.380580e-02
-1.000000e-01	0.000000e+00	4.947368e-01	1.388812e-02	1.388812e-02
0.000000e+00	1.000000e-01	4.908382e-01	1.383329e-02	1.383329e-02
1.000000e-01	2.000000e-01	4.931774e-01	1.386621e-02	1.386621e-02
2.000000e-01	3.000000e-01	4.900585e-01	1.382230e-02	1.382230e-02
3.000000e-01	4.000000e-01	5.243665e-01	1.429795e-02	1.429795e-02
4.000000e-01	5.000000e-01	4.881092e-01	1.379478e-02	1.379478e-02
5.000000e-01	6.000000e-01	5.099415e-01	1.409991e-02	1.409991e-02
6.000000e-01	7.000000e-01	5.009747e-01	1.397540e-02	1.397540e-02
7.000000e-01	8.000000e-01	5.306043e-01	1.438274e-02	1.438274e-02
8.000000e-01	9.000000e-01	5.017544e-01	1.398627e-02	1.398627e-02
9.000000e-01	1.000000e+00	5.017544e-01	1.398627e-02	1.398627e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01
LineColor=blue
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-LE.yoda/BELLE_2008_I762013/d03-x01-y01
ScaledBy=8.66768945402224150e-06
Title=Herwig-7.3.0$\oplus$SpinHadronizer$\oplus$HQETDecayer
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	2.010904e-01	4.174912e-03	4.174912e-03
-9.000000e-01	-8.000000e-01	2.982552e-01	5.084469e-03	5.084469e-03
-8.000000e-01	-7.000000e-01	3.786914e-01	5.729205e-03	5.729205e-03
-7.000000e-01	-6.000000e-01	4.519333e-01	6.258768e-03	6.258768e-03
-6.000000e-01	-5.000000e-01	5.172010e-01	6.695475e-03	6.695475e-03
-5.000000e-01	-4.000000e-01	5.649600e-01	6.997784e-03	6.997784e-03
-4.000000e-01	-3.000000e-01	6.189597e-01	7.324582e-03	7.324582e-03
-3.000000e-01	-2.000000e-01	6.309211e-01	7.395017e-03	7.395017e-03
-2.000000e-01	-1.000000e-01	6.511168e-01	7.512442e-03	7.512442e-03
-1.000000e-01	0.000000e+00	6.743462e-01	7.645276e-03	7.645276e-03
0.000000e+00	1.000000e-01	6.758197e-01	7.653624e-03	7.653624e-03
1.000000e-01	2.000000e-01	6.583110e-01	7.553830e-03	7.553830e-03
2.000000e-01	3.000000e-01	6.323946e-01	7.403648e-03	7.403648e-03
3.000000e-01	4.000000e-01	6.187864e-01	7.323557e-03	7.323557e-03
4.000000e-01	5.000000e-01	5.640932e-01	6.992414e-03	6.992414e-03
5.000000e-01	6.000000e-01	5.095735e-01	6.645919e-03	6.645919e-03
6.000000e-01	7.000000e-01	4.500264e-01	6.245550e-03	6.245550e-03
7.000000e-01	8.000000e-01	3.864056e-01	5.787265e-03	5.787265e-03
8.000000e-01	9.000000e-01	3.057094e-01	5.147615e-03	5.147615e-03
9.000000e-01	1.000000e+00	2.114049e-01	4.280645e-03	4.280645e-03
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
LineColor=green
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-le-notes/temp/10.6-TR.yoda/BELLE_2008_I762013/d03-x01-y01
Title=Herwig-7.2.3
yodamerge_scale=1.00000000e+00
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+00	-9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e-01	-8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e-01	-6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e-01	-5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e-01	-4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e-01	-2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e-01	-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/EWPS_d05-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/JJ+EW.yoda/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJJ.yoda/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJ.yoda/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED.yoda/ATLAS_2016_I1487726/d05-x01-y01
DrawOnly=/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/JJ+EW.yoda/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJJ.yoda/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJ.yoda/ATLAS_2016_I1487726/d05-x01-y01 //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED.yoda/ATLAS_2016_I1487726/d05-x01-y01
Title=$\Delta R$ between lepton and closest jet, $p_\mathrm{T}^\text{lead}>650\,\text{GeV}$
RatioPlotReference=/ATLAS_2016_I1487726/d05-x01-y01
RatioPlot=1
LogY=0
LegendXPos=0.05
XLabel=$\Delta R(\mu,j)$
YLabel=d$\sigma$/d$\Delta R$ [fb]
# LegendYPos=0.25
Legend=1
YMin=0
YMax=45
# END PLOT

# BEGIN HISTO1D /ATLAS_2016_I1487726/d05-x01-y01
ConnectBins=0
ErrorBars=1
ErrorBreakdown={0: {stat: {dn: -2.18, up: 2.18}, "sys,lumi": {dn: -0.14, up: 0.14}, "sys,syst": {dn: -1.92, up: 1.92}}, 1: {stat: {dn: -2.81, up: 2.81}, "sys,lumi": {dn: -0.34, up: 0.34}, "sys,syst": {dn: -2.25, up: 2.25}}, 2: {stat: {dn: -3.21, up: 3.21}, "sys,lumi": {dn: -0.42, up: 0.42}, "sys,syst": {dn: -2.1, up: 2.1}}, 3: {stat: {dn: -2.63, up: 2.63}, "sys,lumi": {dn: -0.35, up: 0.35}, "sys,syst": {dn: -1.8, up: 1.8}}, 4: {stat: {dn: -2.73, up: 2.73}, "sys,lumi": {dn: -0.33, up: 0.33}, "sys,syst": {dn: -1.75, up: 1.75}}, 5: {stat: {dn: -2.79, up: 2.79}, "sys,lumi": {dn: -0.38, up: 0.38}, "sys,syst": {dn: -1.86, up: 1.86}}, 6: {stat: {dn: -2.25, up: 2.25}, "sys,lumi": {dn: -0.27, up: 0.27}, "sys,syst": {dn: -1.33, up: 1.33}}, 7: {stat: {dn: -2.63, up: 2.63}, "sys,lumi": {dn: -0.33, up: 0.33}, "sys,syst": {dn: -1.66, up: 1.66}}, 8: {stat: {dn: -1.72, up: 1.72}, "sys,lumi": {dn: -0.15, up: 0.15}, "sys,syst": {dn: -0.66, up: 0.66}}, 9: {stat: {dn: -1.7, up: 1.7}, "sys,lumi": {dn: -0.12, up: 0.12}, "sys,syst": {dn: -0.7, up: 0.7}}, 10: {stat: {dn: -0.99, up: 0.99}, "sys,lumi": {dn: -0.05, up: 0.05}, "sys,syst": {dn: -0.37, up: 0.37}}, 11: {stat: {dn: -1.07, up: 1.07}, "sys,lumi": {dn: -0.06, up: 0.06}, "sys,syst": {dn: -0.51, up: 0.51}}, 12: {stat: {dn: -1.21, up: 1.21}, "sys,lumi": {dn: -0.08, up: 0.08}, "sys,syst": {dn: -0.54, up: 0.54}}, 13: {stat: {dn: -1.69, up: 1.69}, "sys,lumi": {dn: -0.18, up: 0.18}, "sys,syst": {dn: -0.97, up: 0.97}}, 14: {stat: {dn: -3.39, up: 3.39}, "sys,lumi": {dn: -0.42, up: 0.42}, "sys,syst": {dn: -1.65, up: 1.65}}, 15: {stat: {dn: -1.7, up: 1.7}, "sys,lumi": {dn: -0.11, up: 0.11}, "sys,syst": {dn: -0.8, up: 0.8}}, 16: {stat: {dn: -0.76, up: 0.76}, "sys,lumi": {dn: -0.03, up: 0.03}, "sys,syst": {dn: -0.22, up: 0.22}}, 17: {stat: {dn: -0.52, up: 0.52}, "sys,lumi": {dn: -0.02, up: 0.02}, "sys,syst": {dn: -0.18, up: 0.18}}, 18: {stat: {dn: -0.39, up: 0.39}, "sys,lumi": {dn: -0.01, up: 0.01}, "sys,syst": {dn: -0.25, up: 0.25}}}
IsRef=1
Path=/ATLAS_2016_I1487726/d05-x01-y01
PolyMarker=*
Title=ATLAS - 8TeV
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	4.000000e-01	7.040000e+00	2.908333e+00	2.908333e+00
4.000000e-01	6.000000e-01	1.712000e+01	3.615826e+00	3.615826e+00
6.000000e-01	8.000000e-01	2.200000e+01	3.858821e+00	3.858821e+00
8.000000e-01	1.000000e+00	1.830000e+01	3.206150e+00	3.206150e+00
1.000000e+00	1.200000e+00	1.713000e+01	3.259494e+00	3.259494e+00
1.200000e+00	1.400000e+00	1.968000e+01	3.374626e+00	3.374626e+00
1.400000e+00	1.600000e+00	1.387000e+01	2.627603e+00	2.627603e+00
1.600000e+00	1.800000e+00	1.668000e+01	3.127523e+00	3.127523e+00
1.800000e+00	2.000000e+00	7.490000e+00	1.848378e+00	1.848378e+00
2.000000e+00	2.200000e+00	6.130000e+00	1.842390e+00	1.842390e+00
2.200000e+00	2.400000e+00	2.410000e+00	1.058064e+00	1.058064e+00
2.400000e+00	2.600000e+00	3.280000e+00	1.186845e+00	1.186845e+00
2.600000e+00	2.800000e+00	4.060000e+00	1.327441e+00	1.327441e+00
2.800000e+00	3.000000e+00	9.000000e+00	1.956885e+00	1.956885e+00
3.000000e+00	3.200000e+00	2.045000e+01	3.793547e+00	3.793547e+00
3.200000e+00	3.400000e+00	5.720000e+00	1.882047e+00	1.882047e+00
3.400000e+00	3.600000e+00	1.430000e+00	7.917702e-01	7.917702e-01
3.600000e+00	3.800000e+00	8.000000e-01	5.506360e-01	5.506360e-01
3.800000e+00	4.000000e+00	7.100000e-01	4.633573e-01	4.633573e-01
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJJ.yoda/ATLAS_2016_I1487726/d05-x01-y01
LineColor=blue
LineStyle=dashed
Path=//home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJJ.yoda/ATLAS_2016_I1487726/d05-x01-y01
ScaledBy=5.60252031322946856e-04
Title=W+dijet $\otimes$ QCD$\oplus$QED PS
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	4.000000e-01	1.026662e+01	1.695862e-01	1.695862e-01
4.000000e-01	6.000000e-01	1.359732e+01	1.951656e-01	1.951656e-01
6.000000e-01	8.000000e-01	1.535080e+01	1.933884e-01	1.933884e-01
8.000000e-01	1.000000e+00	1.637327e+01	2.006570e-01	2.006570e-01
1.000000e+00	1.200000e+00	1.583548e+01	2.038579e-01	2.038579e-01
1.200000e+00	1.400000e+00	1.447131e+01	2.013403e-01	2.013403e-01
1.400000e+00	1.600000e+00	1.153839e+01	1.797833e-01	1.797833e-01
1.600000e+00	1.800000e+00	8.843580e+00	1.573949e-01	1.573949e-01
1.800000e+00	2.000000e+00	6.232805e+00	1.321352e-01	1.321352e-01
2.000000e+00	2.200000e+00	4.750937e+00	1.153630e-01	1.153630e-01
2.200000e+00	2.400000e+00	3.126207e+00	9.358054e-02	9.358054e-02
2.400000e+00	2.600000e+00	2.521134e+00	8.403780e-02	8.403780e-02
2.600000e+00	2.800000e+00	2.313841e+00	8.050882e-02	8.050882e-02
2.800000e+00	3.000000e+00	2.619178e+00	8.565629e-02	8.565629e-02
3.000000e+00	3.200000e+00	3.131809e+00	9.366436e-02	9.366436e-02
3.200000e+00	3.400000e+00	1.210145e+00	5.822311e-02	5.822311e-02
3.400000e+00	3.600000e+00	3.473563e-01	3.119351e-02	3.119351e-02
3.600000e+00	3.800000e+00	2.241008e-02	7.923161e-03	7.923161e-03
3.800000e+00	4.000000e+00	4.201889e-02	1.084923e-02	1.084923e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/JJ+EW.yoda/ATLAS_2016_I1487726/d05-x01-y01
LineColor=red
LineStyle=solid
Path=//home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/JJ+EW.yoda/ATLAS_2016_I1487726/d05-x01-y01
ScaledBy=1.14760785688507627e-03
Title=Dijet $\otimes$ QCD$\oplus$QED$\oplus$EW PS
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	4.000000e-01	1.409262e+01	2.843660e-01	2.843660e-01
4.000000e-01	6.000000e-01	1.613537e+01	3.042784e-01	3.042784e-01
6.000000e-01	8.000000e-01	1.594027e+01	3.024333e-01	3.024333e-01
8.000000e-01	1.000000e+00	1.445412e+01	2.879901e-01	2.879901e-01
1.000000e+00	1.200000e+00	1.291059e+01	2.721791e-01	2.721791e-01
1.200000e+00	1.400000e+00	1.144739e+01	2.562920e-01	2.562920e-01
1.400000e+00	1.600000e+00	9.903855e+00	2.383878e-01	2.383878e-01
1.600000e+00	1.800000e+00	8.566890e+00	2.217142e-01	2.217142e-01
1.800000e+00	2.000000e+00	6.231510e+00	1.890943e-01	1.890943e-01
2.000000e+00	2.200000e+00	4.492885e+00	1.605626e-01	1.605626e-01
2.200000e+00	2.400000e+00	2.639498e+00	1.230672e-01	1.230672e-01
2.400000e+00	2.600000e+00	1.577961e+00	9.515462e-02	9.515462e-02
2.600000e+00	2.800000e+00	1.084490e+00	7.888500e-02	7.888500e-02
2.800000e+00	3.000000e+00	9.697285e-01	7.459450e-02	7.459450e-02
3.000000e+00	3.200000e+00	1.084489e+00	7.888500e-02	7.888500e-02
3.200000e+00	3.400000e+00	6.828265e-01	6.259463e-02	6.259463e-02
3.400000e+00	3.600000e+00	3.614965e-01	4.554428e-02	4.554428e-02
3.600000e+00	3.800000e+00	2.008314e-01	3.394670e-02	3.394670e-02
3.800000e+00	4.000000e+00	4.590431e-02	1.622963e-02	1.622963e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJ.yoda/ATLAS_2016_I1487726/d05-x01-y01
LineColor=green
LineStyle=dotted
Path=//home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED-WJ.yoda/ATLAS_2016_I1487726/d05-x01-y01
ScaledBy=1.88704588110458638e-03
Title=W+jet $\otimes$ QCD$\oplus$QED PS
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	4.000000e-01	5.566785e-01	7.247337e-02	7.247337e-02
4.000000e-01	6.000000e-01	4.057148e-01	6.187093e-02	6.187093e-02
6.000000e-01	8.000000e-01	9.340875e-01	9.387935e-02	9.387935e-02
8.000000e-01	1.000000e+00	1.075616e+00	1.007407e-01	1.007407e-01
1.000000e+00	1.200000e+00	1.075616e+00	1.007407e-01	1.007407e-01
1.200000e+00	1.400000e+00	1.292627e+00	1.104365e-01	1.104365e-01
1.400000e+00	1.600000e+00	1.217144e+00	1.071636e-01	1.071636e-01
1.600000e+00	1.800000e+00	1.339803e+00	1.124337e-01	1.124337e-01
1.800000e+00	2.000000e+00	1.443590e+00	1.167073e-01	1.167073e-01
2.000000e+00	2.200000e+00	1.283191e+00	1.100327e-01	1.100327e-01
2.200000e+00	2.400000e+00	1.188839e+00	1.059102e-01	1.059102e-01
2.400000e+00	2.600000e+00	1.424719e+00	1.159420e-01	1.159420e-01
2.600000e+00	2.800000e+00	1.528507e+00	1.200909e-01	1.200909e-01
2.800000e+00	3.000000e+00	4.764791e+00	2.120304e-01	2.120304e-01
3.000000e+00	3.200000e+00	2.014421e+01	4.359648e-01	4.359648e-01
3.200000e+00	3.400000e+00	6.670710e+00	2.508778e-01	2.508778e-01
3.400000e+00	3.600000e+00	5.566785e-01	7.247337e-02	7.247337e-02
3.600000e+00	3.800000e+00	2.453160e-01	4.811042e-02	4.811042e-02
3.800000e+00	4.000000e+00	1.887045e-02	1.334343e-02	1.334343e-02
# END HISTO1D


# BEGIN HISTO1D //home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED.yoda/ATLAS_2016_I1487726/d05-x01-y01
LineColor=orange
LineStyle=dashdotted
Path=//home/aidin/Desktop/temp/herwig-ew-notes/physics-test/ATLAS_2016_I1487726/yoda/LHE+QCDQED.yoda/ATLAS_2016_I1487726/d05-x01-y01
Title=Inc. W+jet(s) $\otimes$ QCD$\oplus$QED PS
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	4.000000e-01	1.082330e+01	1.844231e-01	1.844231e-01
4.000000e-01	6.000000e-01	1.400303e+01	2.047380e-01	2.047380e-01
6.000000e-01	8.000000e-01	1.628489e+01	2.149707e-01	2.149707e-01
8.000000e-01	1.000000e+00	1.744888e+01	2.245260e-01	2.245260e-01
1.000000e+00	1.200000e+00	1.691109e+01	2.273911e-01	2.273911e-01
1.200000e+00	1.400000e+00	1.576394e+01	2.296391e-01	2.296391e-01
1.400000e+00	1.600000e+00	1.275553e+01	2.092990e-01	2.092990e-01
1.600000e+00	1.800000e+00	1.018339e+01	1.934283e-01	1.934283e-01
1.800000e+00	2.000000e+00	7.676395e+00	1.762961e-01	1.762961e-01
2.000000e+00	2.200000e+00	6.034130e+00	1.594234e-01	1.594234e-01
2.200000e+00	2.400000e+00	4.315046e+00	1.413304e-01	1.413304e-01
2.400000e+00	2.600000e+00	3.945853e+00	1.431954e-01	1.431954e-01
2.600000e+00	2.800000e+00	3.842348e+00	1.445804e-01	1.445804e-01
2.800000e+00	3.000000e+00	7.383970e+00	2.286786e-01	2.286786e-01
3.000000e+00	3.200000e+00	2.327602e+01	4.459129e-01	4.459129e-01
3.200000e+00	3.400000e+00	7.880855e+00	2.575453e-01	2.575453e-01
3.400000e+00	3.600000e+00	9.040350e-01	7.890136e-02	7.890136e-02
3.600000e+00	3.800000e+00	2.677261e-01	4.875848e-02	4.875848e-02
3.800000e+00	4.000000e+00	6.088935e-02	1.719747e-02	1.719747e-02
# END HISTO1D


